Code Replicability in Computer Graphics

Being able to duplicate published research results is an important process of conducting research whether to build upon these findings or to compare with them. This process is called "replicability" when using the original authors' artifacts (e.g., code), or "reproducibility" otherwise (e.g., re-implementing algorithms). Reproducibility and replicability of research results have gained a lot of interest recently with assessment studies being led in various fields, and they are often seen as a trigger for better result diffusion and transparency. In this work, we assess replicability in Computer Graphics, by evaluating whether the code is available and whether it works properly. As a proxy for this field we compiled, ran and analyzed 151 codes out of 374 papers from 2014, 2016 and 2018 SIGGRAPH conferences. This analysis shows a clear increase in the number of papers with available and operational research codes with a dependency on the subfields, and indicates a correlation between code replicability and citation count. We further provide an interactive tool to explore our results and evaluation data.

==> cloud.json <==
{
  "Geometry": ["Continuous optimization", "Shape modeling", "Shape modeling", "Shape analysis", "Mesh models", "Physical simulation", "Volumetric models", "Physical simulation", "User interface design", "Shape modeling", "Partial differential equations", "Differential calculus", "Algebraic topology", "Physical simulation", "Mesh models", "Mesh generation", "Mesh generation", "Mesh geometry models", "Computer-aided design", "Computer-aided manufacturing", "Texturing", "Mesh geometry models", "Parametric curve and surface models", "Texturing", "Discretization", "Mesh geometry models", "Mesh models", "Mesh geometry models", "Volumetric models", "Continuous optimization", "Mesh geometry models", "Neural networks", "Shape analysis", "Mesh models", "Point-based models", "Volumetric models", "Parametric curve and surface models", "Volumetric models", "Shape analysis", "Continuous optimization", "Mesh geometry models", "Computer graphics", "Mesh generation", "Probabilistic reasoning", "Neural networks", "Computer graphics", "Mesh models", "Mesh geometry models", "Mesh models", "Randomness, geometry and discrete structures", "Shape modeling", "Computational geometry", "Shape modeling", "Computational geometry", "Shape modeling", "Randomness, geometry and discrete structures", "Shape modeling", "Computational geometry", "Shape modeling", "Graphics systems and interfaces", "Interest point and salient region detections", "Graphics input devices", "Randomness, geometry and discrete structures", "Shape modeling", "Randomness, geometry and discrete structures", "Shape modeling", "Computational geometry", "Shape modeling", "Randomness, geometry and discrete structures", "Shape modeling", "Randomness, geometry and discrete structures", "Shape modeling", "Machine learning", "Shape modeling", "Computational geometry", "Randomness, geometry and discrete structures", "Design and analysis of algorithms", "Shape modeling", "Convex optimization", "Computational geometry", "Design and analysis of algorithms", "Shape modeling", "Mathematical optimization", "Shape analysis", "Computational geometry", "Shape modeling", "Parametric curve and surface models", "Volumetric models", "Computational geometry", "Shape modeling", "Computational geometry", "Shape modeling", "Randomness, geometry and discrete structures", "Shape modeling", "Randomness, geometry and discrete structures", "Shape modeling", "Computational geometry", "Shape modeling", "Computational geometry", "Shape modeling", "Randomness, geometry and discrete structures", "Shape modeling", "Graphics file formats", "Graphics input devices", "Parametric curve and surface models", "Volumetric models", "Computer graphics", "Graphics recognition and interpretation", "Randomness, geometry and discrete structures", "Shape modeling", "Shape modeling", "Randomness, geometry and discrete structures", "Shape analysis", "Computational geometry", "Shape analysis", "Perception", "Shape modeling", "Shape analysis", "Mesh geometry models", "Volumetric models", "Shape modeling", "Shape modeling", "Computational geometry", "Mesh models", "Shape analysis", "Parametric curve and surface models", "Shape modeling", "Computational geometry", "Shape analysis", "Modeling and simulation", "Computational geometry", "Computations in finite fields", "Discretization", "Parametric curve and surface models", "Life and medical sciences", "Shape modeling", "Procedural animation", "Computer graphics", "Mesh models", "Nonconvex optimization", "Mesh geometry models", "Parametric curve and surface models", "Volumetric models", "Computational geometry", "Computer-aided design", "Physical simulation", "Shape modeling", "Animation", "Image manipulation", "Shape analysis", "Texturing", "Shape analysis", "Spatial and physical reasoning", "Computer graphics", "Shape modeling", "Computational geometry"],
  "Animation": ["Nonconvex optimization", "Animation", "Physical simulation", "Physical simulation", "Physical simulation", "Procedural animation", "Physical simulation", "Physical simulation", "Motion processing", "Physical simulation", "Learning paradigms", "Animation", "Physical simulation", "Sound and music computing", "Neural networks", "Physical simulation", "Physical simulation", "Computer vision", "Animation", "Robotic planning", "Motion path planning", "Computer graphics", "Robotics", "Physical simulation", "Physical simulation", "Physical simulation", "Motion capture", "Virtual reality", "Sound and music computing", "Physical simulation", "Physical simulation", "Interest point and salient region detections", "Graphics systems and interfaces", "Neural networks", "Motion capture", "Physical simulation", "Physical simulation", "Computer-aided design", "Physical simulation", "Physical simulation", "Mixed / augmented reality", "Virtual reality", "Physical simulation", "Machine learning", "Modeling and simulation", "Machine learning approaches", "Animation", "Physical simulation", "Neural networks", "Animation", "Physical simulation", "Physical simulation", "Gaussian processes", "Real-time simulation", "Physical simulation", "Engineering", "Physical simulation", "Real-time simulation", "Physical simulation", "Virtual reality", "Sound and music computing", "Geometric topology", "Physical simulation", "Shape modeling", "Geometric topology", "Physical simulation", "Shape modeling", "Virtual reality", "Simulation by animation", "Music retrieval", "Sound and music computing", "Virtual reality", "Simulation by animation", "Music retrieval", "Sound and music computing", "Animation", "Graphics input devices", "Graphics systems and interfaces", "Animation", "Image manipulation", "Document scanning", "Graphics recognition and interpretation", "Animation", "Simulation by animation", "Animation", "Animation", "Simulation by animation", "Animation", "Animation", "Stochastic games", "Algorithmic game theory and mechanism design", "Virtual reality", "Animation", "Physical simulation", "Neural networks", "Motion capture", "Computer graphics", "Scene understanding", "Computer vision problems", "Graphics recognition and interpretation", "Control methods", "Reinforcement learning", "Physical simulation", "Machine learning algorithms", "Animation", "Animation", "Animation", "Animation", "Animation", "Simulation by animation", "Geometric topology", "Physical simulation", "Shape modeling", "Animation", "Animation", "Simulation by animation", "Geometric topology", "Physical simulation", "Shape modeling", "Animation", "Physical simulation", "Shape modeling", "Geometric topology", "Animation", "Animation", "Simulation by animation", "Animation", "Simulation by animation", "Geometric topology", "Physical simulation", "Shape modeling", "Animation", "Simulation by animation", "Image manipulation", "Image and video acquisition", "Document scanning", "Graphics recognition and interpretation", "Simulation by animation", "Animation", "Image manipulation", "Document scanning", "Graphics recognition and interpretation", "Animation", "Physical simulation", "Simulation by animation", "Physical simulation", "Animation", "Animation", "Motion capture", "Perception", "Physical simulation", "Procedural animation", "Physical simulation", "Physical simulation", "Physical simulation", "Continuous simulation", "Computer graphics", "Motion capture", "Motion capture", "Reconstruction", "Shape modeling", "Virtual reality", "Animation", "Gestural input", "Motion capture", "Animation", "Motion processing", "Motion capture", "Physical simulation", "Motion processing", "Graphical user interfaces", "Computer Vision", "Computer Graphics", "Physical simulation", "Continuous simulation", "Physical simulation", "Partial differential equations", "Physical simulation", "Continuous simulation", "Massively parallel and high-performance simulations", "Physical simulation", "Simulation by animation", "Physics", "Partial differential equations", "Physical simulation", "Volumetric models", "Modeling and simulation", "Partial differential equations", "Discretization", "Performing arts", "Natural language generation", "Procedural animation", "Simulation by animation", "Physical Simulation", "Integral Equations", "Physical simulation", "Computational control theory", "Motion path planning", "Computer graphics", "Simulation by animation"],
  "Rendering": ["Computer graphics", "Reflectance modeling", "Rendering", "Massively parallel algorithms", "Rasterization", "Graphics processors", "Massively parallel algorithms", "Rasterization", "Image-based rendering", "Rendering", "Reflectance modeling", "Ray tracing", "Machine learning", "Visibility", "Reflectance modeling", "Image processing", "Neural networks", "Image-based rendering", "Virtual reality", "Mesh models", "Image and video acquisition", "Reflectance modeling", "Image manipulation", "Reflectance modeling", "Epipolar geometry", "Graphics systems and interfaces", "Gaussian processes", "Neural networks", "Ray tracing", "Ray tracing", "Rendering", "Image manipulation", "Graphics processors", "Graphics processors", "3D imaging", "Animation", "Texturing", "Texturing", "3D imaging", "Animation", "Ray tracing", "Ray tracing", "Ray tracing", "Ray tracing", "Texturing", "Texturing", "Computational photography", "Image manipulation", "Ray tracing", "Rendering", "Reflectance modeling", "Reflectance modeling", "Reflectance modeling", "Texturing", "Neural networks", "Rendering", "Rasterization", "Texturing", "Texturing", "Reflectance modeling", "Reflectance modeling", "Non-photorealistic rendering", "Ray tracing", "Reflectance modeling", "Graphics systems and interfaces", "Rendering"],
  "Fabrication": ["Physical simulation", "Mesh geometry models", "Perception", "Graphics file formats", "Physical simulation", "Shape modeling", "Shape modeling", "Mesh geometry models", "Reflectance modeling", "Image manipulation", "Shape modeling", "Computer-aided manufacturing", "Emerging optical and photonic technologies", "Graphics systems and interfaces", "Shape modeling", "Shape modeling", "Shape analysis", "Mesh generation", "Graphical user interfaces", "Shape analysis", "Computer-aided manufacturing", "Randomness, geometry and discrete structures", "Shape modeling", "Graphics recognition and interpretation", "Geometric topology", "Physical simulation", "Shape modeling", "Animation", "Geometric topology", "Physical simulation", "Shape modeling", "Shape modeling", "Geometric topology", "Physical simulation", "Shape modeling", "Geometric topology", "Physical simulation", "Shape modeling", "Computer-aided design", "Architecture (buildings)", "Geometric topology", "Physical simulation", "Shape modeling", "Geometric topology", "Physical simulation", "Shape modeling", "Parametric curve and surface models", "Volumetric models", "Haptic devices", "Physical simulation", "Graphics input devices", "Perception", "Computational geometry", "Shape modeling", "Graphics recognition and interpretation", "Image and video acquisition", "Document scanning", "Shape modeling", "Shape modeling", "Compilers", "Computer-aided manufacturing", "Graphics systems and interfaces", "Mesh models", "Physical simulation", "Perception", "User studies", "Geometric topology", "Computer-aided design", "Shape modeling", "Physical simulation", "Computational geometry", "Mesh geometry models", "Nonconvex optimization", "Physical simulation", "Parametric curve and surface models", "Shape modeling", "Computer graphics", "Shape modeling", "Physical simulation", "Geometric topology", "Shape modeling", "Physical simulation", "Geometric topology", "Parametric curve and surface models", "Shape analysis", "Mesh models", "Motion capture", "Motion processing", "Shape modeling"],
  "Image": ["Motion processing", "Image processing", "Computer vision", "Computer graphics", "Computational photography", "Image manipulation", "Point-based models", "Computational photography", "Reconstruction", "Image-based rendering", "Image segmentation", "Computational photography", "Neural networks", "Image manipulation", "Computational photography", "Neural networks", "Image-based rendering", "Virtual reality", "Image manipulation", "Computational photography", "Image processing", "Gestural input", "Image manipulation", "Fine arts", "Graphics input devices", "Sound-based input / output", "Computational photography", "Image processing", "Image-based rendering", "Mesh geometry models", "Interest point and salient region detections", "Matching", "Image manipulation", "Appearance and texture representations", "Neural networks", "Animation", "Rendering", "Appearance and texture representations", "Neural networks", "Animation", "Rendering", "Computational photography", "Computational photography", "3D imaging", "Neural networks", "Appearance and texture representations", "Texturing", "3D imaging", "Reflectance modeling", "Shape modeling", "Randomness, geometry and discrete structures", "Shape modeling", "Rendering", "Image manipulation", "Image manipulation", "Parametric curve and surface models", "Fine arts", "Performing arts", "Graphics input devices", "Graphics systems and interfaces", "Scene understanding", "Video segmentation", "Computer graphics", "Graphics recognition and interpretation", "Graphics systems and interfaces", "Integrated and visual development environments", "Computer graphics", "Computer graphics", "Graphics recognition and interpretation", "Reflectance modeling", "Scene understanding", "Computer vision problems", "Scene understanding", "Computational photography", "Reconstruction", "3D imaging", "Image representations", "Computer Graphics", "Graphics recognition and interpretation", "Image manipulation", "Image manipulation", "Graphics systems and interfaces", "Scene understanding", "Video segmentation", "Computer vision", "Texturing", "Computer graphics", "Graphics recognition and interpretation", "Rendering", "Shape analysis", "Rendering", "Image manipulation", "Computer vision", "Graphics systems and interfaces", "Parametric curve and surface models", "Point-based models", "Volumetric models", "Computer vision", "Image manipulation", "Computational photography", "Image representations", "Computational photography", "Perception", "Image processing", "Fine arts", "Computational photography", "Image manipulation", "Computer vision problems", "Scene understanding", "Computational photography", "Mixed / augmented reality", "Image processing", "Neural networks", "Reconstruction", "Parametric curve and surface models", "Parametric curve and surface models", "Shape analysis", "Non-photorealistic rendering", "Image processing", "Texturing", "Video segmentation", "Scene understanding", "Computational photography", "Image processing", "Neural networks", "Content ranking", "3D imaging", "Computational photography", "Image processing", "Texturing", "Image processing", "Machine learning", "Computational photography", "Image processing", "Logic Design", "Hardware Architecture", "Graphics Processors", "Methodology and Techniques—Languages", "General—Image Processing Software", "Regularization", "Computational photography", "Mixed discrete-continuous optimization", "Solvers", "Transportation", "Automatic Differentiation", "Computer Graphics", "Computational photography", "Image manipulation", "Graphics systems and interfaces", "Image processing", "Hardware description languages and compilation", "Regularization", "Computational photography", "Mixed discrete-continuous optimization", "Solvers", "Perception", "Neural networks", "Fine arts", "Neural networks", "Video segmentation", "Shape analysis", "Parametric curve and surface models", "Image manipulation", "Computational photography", "Image processing", "Shape analysis", "Shape analysis", "Image representations", "Image processing", "Virtual reality"],
  "Virtual Reality": ["Virtual reality", "Perception", "Virtual reality", "Perception", "Displays and imagers", "Computations on matrices", "Linear algebra algorithms", "Rendering", "Image manipulation", "Graphics systems and interfaces", "Human-centered computing", "Rendering", "Image manipulation", "Rendering", "Image manipulation", "Graphics input devices", "Displays and imagers", "Mixed / augmented reality", "Virtual reality", "Graphics systems and interfaces", "Graphics systems and interfaces", "Graphics input devices", "Rendering", "Image manipulation", "Shape modeling", "Displays and imagers", "Computational photography", "Emerging optical and photonic technologies", "Virtual reality", "Virtual reality", "Systems and tools for interaction design", "Displays and imagers", "Perception", "Image processing", "3D imaging", "Image processing", "Sensor devices and platforms", "Gestural input", "Virtual reality", "Interaction techniques", "Image manipulation", "Rendering", "Human computer interaction (HCI)", "Displays and imagers", "Human computer interaction (HCI)", "Image processing"]
}

